From Moments to Models: Graphon-Mixture Learning for Mixup and Contrastive Learning

Real-world graph datasets often arise from mixtures of populations, where graphs are generated by multiple distinct underlying distributions. In this work, we propose a unified framework that explicitly models graph data as a mixture of probabilistic graph generative models represented by graphons. To characterize and estimate these graphons, we leverage graph moments (motif densities) to cluster graphs generated from the same underlying model. We establish a novel theoretical guarantee, deriving a tighter bound showing that graphs sampled from structurally similar graphons exhibit similar motif densities with high probability. This result enables principled estimation of graphon mixture components. We show how incorporating estimated graphon mixture components enhances two widely used downstream paradigms: graph data augmentation via mixup and graph contrastive learning. By conditioning these methods on the underlying generative models, we develop graphon-mixture-aware mixup (GMAM) and model-aware graph contrastive learning (MGCL). Extensive experiments on both simulated and real-world datasets demonstrate strong empirical performance. In supervised learning, GMAM outperforms existing augmentation strategies, achieving new state-of-the-art accuracy on 6 out of 7 datasets. In unsupervised learning, MGCL performs competitively across seven benchmark datasets and achieves the lowest average rank overall.

==> figs/tsne_fixed_200_moments.txt <==
x,y,label
-26.520029,16.435114,0
-33.339077,-7.833609,1
2.370173,9.502090,3
37.436668,10.974502,4
22.401064,-16.810801,5
-4.747661,-25.323154,6


==> figs/tsne_fixed_200_node2.txt <==
x,y,label
-0.144096,7.843793,2



==> figs/tsne_fixed_200_samples.txt <==
x,y,label
-26.085167,18.633484,0
-27.739573,12.761100,0
-28.846760,11.983592,0
-28.256203,12.907232,0
-29.430618,9.778720,0
-26.375500,17.079865,0
-29.772114,8.916057,0
-27.966837,13.486725,0
-28.219580,11.936414,0
-28.298256,12.433675,0
-29.458385,9.655272,0
-23.760342,23.647692,0
-23.888901,23.208567,0
-26.217314,17.783966,0
-28.194914,11.993666,0
-27.452211,14.380227,0
-25.301674,18.605751,0
-28.525177,12.993087,0
-26.405365,17.042633,0
-24.516232,21.426157,0
-27.490803,13.811121,0
-26.779305,15.736556,0
-24.892986,20.306988,0
-25.271336,19.553123,0
-26.915668,16.138744,0
-27.426542,14.174573,0
-24.213043,22.051859,0
-27.531734,14.604837,0
-24.626467,21.117733,0
-27.294037,15.702658,0
-23.202841,23.599800,0
-25.778009,18.539660,0
-24.679678,21.150347,0
-29.263885,10.246062,0
-23.890858,22.704330,0
-26.505682,15.695243,0
-23.357555,23.295788,0
-23.623041,24.079107,0
-28.747387,11.918356,0
-23.695513,22.882734,0
-27.703703,14.933854,0
-22.999252,23.853674,0
-28.461771,11.493464,0
-26.835039,16.436234,0
-26.908579,14.586633,0
-23.493515,22.936785,0
-24.012300,22.870701,0
-23.823328,23.583269,0
-29.696547,9.190973,0
-30.092793,8.081333,0
-27.740911,13.155044,0
-24.758963,20.860216,0
-25.263485,20.291491,0
-27.918051,14.057190,0
-23.226906,24.463446,0
-29.560478,9.606141,0
-25.322914,20.617842,0
-24.100819,22.317097,0
-26.177042,18.541794,0
-29.890331,8.669599,0
-29.957190,8.485579,0
-26.519316,16.748341,0
-29.605614,9.315671,0
-29.240808,10.194159,0
-28.090225,13.323530,0
-25.167177,19.675306,0
-25.885712,18.333607,0
-27.610735,14.009336,0
-23.571676,23.832863,0
-24.547842,20.476231,0
-22.948231,24.448187,0
-24.036621,22.618944,0
-23.247581,23.423975,0
-28.848074,11.166150,0
-29.685730,9.644430,0
-27.536545,13.308772,0
-24.868443,19.971495,0
-27.528381,12.932828,0
-23.054298,24.141115,0
-23.687286,23.872272,0
-27.005367,15.007826,0
-23.017828,24.811262,0
-25.138063,20.227945,0
-27.713755,14.930455,0
-28.413429,11.866693,0
-26.205402,17.372431,0
-26.599041,16.146412,0
-29.414219,9.650016,0
-28.601112,12.556223,0
-24.947603,20.073332,0
-24.391529,21.645565,0
-23.065016,24.778957,0
-25.400473,18.827875,0
-27.454094,15.802052,0
-25.980583,18.771439,0
-29.835718,8.824522,0
-25.248230,19.473145,0
-25.831896,17.956224,0
-28.850693,11.515162,0
-27.044796,15.162110,0
-33.112621,-5.991643,1
-32.789009,-2.822587,1
-34.158009,-15.589287,1
-33.683224,-12.177685,1
-32.202209,1.282467,1
-32.674461,-2.297983,1
-32.517921,-1.675937,1
-34.199223,-14.502345,1
-32.628136,-3.339931,1
-33.294964,-11.242813,1
-33.862877,-13.917239,1
-33.272541,-9.712473,1
-34.196445,-16.032934,1
-32.932362,-6.521060,1
-33.546761,-6.502007,1
-32.910275,-7.324710,1
-33.346798,-7.561728,1
-32.995167,-6.499645,1
-33.207088,-9.548414,1
-33.746716,-14.950118,1
-32.642807,-1.200970,1
-33.336166,-10.621602,1
-32.493195,0.452444,1
-33.086601,-3.003687,1
-33.321129,-7.980468,1
-33.392929,-10.846191,1
-32.853188,-3.877493,1
-33.830677,-15.103750,1
-33.737293,-11.740713,1
-32.943569,-8.467822,1
-32.673813,-8.100681,1
-33.827461,-12.698393,1
-34.213646,-15.168749,1
-32.131828,1.405502,1
-33.219288,-8.554098,1
-33.679016,-14.257072,1
-32.846256,-6.988365,1
-32.130016,0.938573,1
-32.879574,-5.786690,1
-32.146397,0.666708,1
-33.640713,-12.235653,1
-33.565533,-11.679315,1
-32.623497,-3.289846,1
-32.527901,0.472025,1
-32.827011,-2.985654,1
-33.128052,-4.070693,1
-33.659035,-14.345509,1
-33.084499,-9.097978,1
-32.632645,-7.862900,1
-33.400650,-8.422195,1
-32.828251,-5.254174,1
-32.393192,-0.068482,1
-32.674854,-3.942221,1
-33.744366,-13.383995,1
-32.577667,-4.375145,1
-32.102905,1.613487,1
-33.174480,-9.104060,1
-32.897842,-4.759297,1
-32.793804,-7.548018,1
-34.010086,-15.287157,1
-33.243885,-11.983428,1
-32.821342,-5.423752,1
-32.258141,-2.986320,1
-31.961334,2.118973,1
-33.392399,-11.626795,1
-32.949070,-4.474871,1
-32.768299,-1.827088,1
-33.383526,-12.461318,1
-32.211105,1.262318,1
-33.107147,-6.905994,1
-32.555164,-4.542478,1
-33.478760,-12.611300,1
-32.423420,0.067453,1
-32.534367,-1.165488,1
-32.242271,0.212232,1
-32.564003,-1.877835,1
-32.464554,0.804830,1
-33.663357,-12.894465,1
-34.192097,-14.719592,1
-33.550385,-13.173023,1
-32.600986,-6.359660,1
-32.826710,-8.180651,1
-34.119537,-14.256821,1
-33.370411,-8.380670,1
-32.987949,-7.700413,1
-33.055950,-4.699224,1
-33.792923,-15.009645,1
-32.680214,-3.565449,1
-33.424934,-11.093368,1
-33.864342,-13.599545,1
-33.687328,-14.324166,1
-33.386280,-11.887411,1
-32.487576,-1.578030,1
-32.461624,-0.417225,1
-32.159496,0.602184,1
-34.216946,-14.706121,1
-32.547195,-1.346369,1
-32.489216,-0.682069,1
-33.283665,-10.258617,1
-32.593754,-2.619383,1
-0.243904,9.040858,2
-0.047160,-1.415062,2
-0.794646,6.690964,2
-0.569653,5.856565,2
-0.431350,-7.236429,2
-0.125348,-2.177650,2
1.095807,14.929787,2
-0.307952,6.593664,2
1.486219,12.069481,2
-0.533062,8.461329,2
0.541396,16.169012,2
0.222471,5.121560,2
-0.212411,-2.413689,2
-0.174226,-6.699625,2
-0.574195,-4.338234,2
-0.804583,-5.981020,2
0.295090,13.661751,2
1.739259,20.243252,2
-0.323481,-1.474654,2
-0.807417,-5.558680,2
1.481018,19.881390,2
0.205532,13.960433,2
1.331846,19.522243,2
1.171357,15.558562,2
-0.629366,2.363775,2
0.467062,7.992477,2
-0.373174,9.412205,2
0.276406,15.058914,2
-0.398341,0.795921,2
0.236918,-2.064590,2
2.088677,21.941084,2
-0.592178,9.008353,2
0.008961,6.497201,2
2.215971,18.758188,2
2.713388,22.934919,2
-0.449566,-6.026879,2
-0.436859,7.210135,2
-0.729144,-6.478397,2
-0.902488,-1.073118,2
1.221168,19.095329,2
-0.756276,6.054354,2
2.481159,22.281441,2
-0.403940,5.478294,2
0.828847,16.568192,2
0.197088,14.038236,2
-0.483501,-5.022070,2
-0.594600,7.775089,2
0.255158,5.429839,2
-0.296006,0.978935,2
2.305987,21.270525,2
3.006695,24.116179,2
2.258592,22.289957,2
1.232472,-0.060154,2
0.180412,-2.235807,2
2.199610,21.462896,2
1.753389,14.444669,2
1.551047,18.297346,2
2.158192,15.610837,2
0.586827,15.652233,2
-0.585759,-8.614007,2
0.532034,3.295436,2
-0.416412,1.327086,2
-0.388652,9.862522,2
-0.225625,-0.643974,2
-0.510527,10.031599,2
0.295784,8.916842,2
1.375940,17.450352,2
0.805278,14.518590,2
-0.542820,-6.522135,2
1.406490,15.879083,2
1.575399,20.832407,2
-0.211294,8.584063,2
-0.343035,-6.399084,2
-0.532800,-8.372090,2
-0.579132,1.836313,2
-0.484307,0.208292,2
1.221249,18.947712,2
1.565513,13.407410,2
-0.376724,1.369512,2
-0.602878,-6.783500,2
-0.208269,-0.459902,2
-0.602350,-8.325106,2
-0.395576,8.825080,2
-0.000023,9.119488,2
0.950224,16.537991,2
1.082216,17.323881,2
-0.210302,7.228152,2
-0.489949,9.313871,2
-0.479935,-0.295299,2
-0.357673,7.177276,2
-0.316866,3.305947,2
-0.495445,-6.749758,2
0.229441,15.916661,2
-0.132964,1.335625,2
-0.389525,2.750957,2
-0.431994,-0.195560,2
-0.084868,0.805899,2
0.767361,15.272635,2
1.664104,14.956656,2
-0.472644,-2.029898,2
2.742761,21.681341,3
0.207259,-3.392334,3
2.045011,4.447621,3
3.422112,14.805349,3
0.026067,-0.947123,3
2.475855,12.573100,3
3.257881,15.604496,3
3.075944,21.288536,3
0.603604,-0.832928,3
1.406007,18.022259,3
2.723148,22.485121,3
3.186060,20.804768,3
-0.476600,-8.408001,3
3.097248,18.753538,3
3.021066,19.290596,3
2.293476,15.577238,3
3.131646,14.539568,3
2.390252,10.871434,3
1.077861,-0.960269,3
3.213566,20.214874,3
3.041950,24.276495,3
3.268852,18.258537,3
0.486024,4.411666,3
1.968347,7.313854,3
2.223814,8.638965,3
1.627063,0.104389,3
2.800577,23.202492,3
0.279534,-1.509238,3
2.918590,23.625605,3
1.426996,5.713595,3
3.104012,24.603493,3
2.391072,19.837875,3
1.597876,2.429703,3
2.165899,6.471876,3
3.604167,14.772989,3
2.072647,16.091949,3
-0.289815,-7.517193,3
2.014164,9.083859,3
1.499390,-0.242664,3
2.788802,15.868240,3
2.786168,23.152597,3
2.537787,8.318161,3
2.058749,13.341517,3
0.061783,-5.638226,3
1.097736,1.654463,3
-0.567104,-8.939300,3
1.943409,16.233412,3
2.430400,8.876829,3
2.632466,9.033392,3
-0.530892,-8.815003,3
2.633372,9.578959,3
2.043937,7.502814,3
2.834718,23.236174,3
2.006670,19.679811,3
0.078667,-6.383624,3
-0.244206,-7.586207,3
1.789758,4.364756,3
0.907387,-2.237316,3
1.546712,5.509012,3
2.657209,22.302574,3
1.455826,0.321778,3
0.524675,-4.023275,3
1.705066,3.009705,3
2.343639,11.529200,3
1.997975,12.985089,3
2.052123,7.526022,3
1.955383,4.717633,3
1.037433,1.401998,3
1.677781,3.291062,3
1.441850,2.127157,3
0.109742,-2.378995,3
1.247442,17.621096,3
0.676921,-2.336195,3
2.685714,9.038531,3
2.569616,19.354103,3
3.004116,24.080788,3
3.202449,15.256299,3
2.533102,13.019807,3
0.892163,1.716802,3
1.364085,5.549660,3
2.349473,13.342362,3
-0.201404,-7.194416,3
3.071661,24.437222,3
1.647520,20.107056,3
2.419507,17.024202,3
3.410536,19.262339,3
2.960366,21.104683,3
1.526549,18.122589,3
-0.577805,-9.229882,3
2.037462,8.640812,3
-0.597694,-9.323179,3
0.349786,13.005673,3
2.105699,8.505610,3
0.166032,-5.843824,3
3.190066,19.230141,3
2.209485,6.577437,3
0.884831,-2.675974,3
1.548990,4.876936,3
2.722494,17.820007,3
2.960162,23.680275,3
33.693836,16.316008,4
40.626972,6.644156,4
32.444553,17.282284,4
34.580528,15.002896,4
39.421230,8.224353,4
34.667099,15.248483,4
35.816669,13.478500,4
39.660732,7.623397,4
41.071861,5.769047,4
33.037796,16.604752,4
41.877445,4.892492,4
34.141869,15.310910,4
39.128651,8.553489,4
35.937153,13.467472,4
41.853672,4.895239,4
39.439911,7.750692,4
35.496689,14.233953,4
40.258381,6.562599,4
41.363380,5.303810,4
39.411102,8.230082,4
35.452209,14.405188,4
34.441792,15.389294,4
40.695797,6.246507,4
33.157467,17.044029,4
40.322109,7.139026,4
37.891964,9.600219,4
35.148983,14.690992,4
32.212719,18.191429,4
33.447674,16.230209,4
36.523407,12.266218,4
37.951981,9.684415,4
41.196442,5.537922,4
36.045231,12.945140,4
39.076756,8.810346,4
36.603634,12.169073,4
33.051910,16.505810,4
35.393497,13.238702,4
38.441204,8.768086,4
33.383457,16.811531,4
42.194321,4.272678,4
32.727417,17.055138,4
38.703953,8.766851,4
38.987419,9.054148,4
38.353077,9.932590,4
41.142849,5.630407,4
37.921558,10.264235,4
42.110901,4.378652,4
33.704079,15.954198,4
35.208466,13.729560,4
34.968845,14.794339,4
32.251209,18.850286,4
35.687912,13.384122,4
38.286598,9.224934,4
33.906750,16.063148,4
37.209225,11.253166,4
35.187077,13.948982,4
39.781605,7.244343,4
41.992523,4.666518,4
39.990002,6.761696,4
32.709064,17.586435,4
39.114990,7.804617,4
42.093094,4.368860,4
38.713516,8.679135,4
41.653198,4.644068,4
38.362171,9.718469,4
32.296452,17.715033,4
34.339317,14.991348,4
34.798203,14.401471,4
36.274963,12.635724,4
38.659084,9.696733,4
35.802765,13.836096,4
40.372044,7.085546,4
35.699253,13.922497,4
41.566376,5.252843,4
40.342579,6.576978,4
38.441875,9.936395,4
33.937721,15.915879,4
38.348709,9.493874,4
32.314812,17.722887,4
39.899475,7.572451,4
40.523678,6.937902,4
37.302799,11.128742,4
34.632881,14.701775,4
40.017891,6.790106,4
41.535065,4.858702,4
36.923691,11.700103,4
37.695816,10.542553,4
33.245434,16.615606,4
41.417023,5.129447,4
35.342518,13.374330,4
39.959999,7.764753,4
32.814049,17.544523,4
34.936333,14.148656,4
36.845451,11.830405,4
32.280926,17.842766,4
39.034870,9.019380,4
37.165253,11.361154,4
33.496803,16.720520,4
32.251541,18.854151,4
32.445454,17.302538,4
18.340534,-22.982031,5
21.019548,-19.538916,5
25.838482,-11.962150,5
26.833473,-10.378815,5
22.583225,-16.467785,5
18.063951,-23.654909,5
25.258268,-13.032549,5
20.897171,-18.830425,5
23.238947,-15.408785,5
25.783039,-11.764963,5
23.380756,-15.210762,5
19.836927,-21.093229,5
19.748945,-21.228842,5
22.800112,-16.134106,5
21.459421,-18.822693,5
22.124144,-17.331669,5
18.359114,-23.155252,5
23.234112,-15.430729,5
21.156584,-19.009428,5
22.325623,-17.084848,5
25.864540,-12.078849,5
18.419493,-23.192913,5
25.030474,-13.147468,5
18.004194,-23.724098,5
26.874048,-9.548913,5
24.574661,-13.586575,5
18.866371,-22.698359,5
24.871595,-12.499833,5
25.445219,-11.717155,5
21.137569,-18.593643,5
21.770683,-17.937014,5
20.725042,-19.128027,5
18.415174,-22.750549,5
23.911757,-14.232462,5
27.070578,-9.939202,5
27.127827,-9.958849,5
19.509211,-21.857468,5
24.117548,-14.353583,5
24.712048,-12.666975,5
20.378424,-20.375118,5
22.244411,-17.018913,5
20.647078,-19.511580,5
25.111303,-12.382526,5
21.457743,-18.254744,5
19.482643,-21.067617,5
19.242846,-21.539389,5
17.969254,-23.808430,5
20.945124,-19.670954,5
19.391125,-21.856709,5
24.067577,-14.019826,5
25.108648,-11.855715,5
25.538572,-12.164173,5
21.449795,-17.990807,5
18.536623,-22.536959,5
20.548416,-20.140104,5
18.704584,-22.205997,5
26.795801,-9.777442,5
26.452188,-10.922978,5
22.038242,-17.478586,5
25.991121,-11.612593,5
25.310728,-11.749456,5
24.056961,-13.998910,5
18.709862,-23.015354,5
23.601200,-14.823562,5
26.406717,-10.600773,5
26.418228,-9.960874,5
25.591879,-11.466903,5
18.994078,-22.276630,5
26.361349,-10.832538,5
20.693550,-19.308834,5
25.524090,-12.471074,5
27.492117,-9.177503,5
24.283566,-13.997359,5
19.127110,-22.301872,5
25.008247,-12.672351,5
22.868895,-16.025684,5
23.751225,-14.544436,5
26.286472,-10.726391,5
21.806124,-18.255653,5
20.119148,-19.886143,5
24.309177,-13.509739,5
19.958616,-20.626444,5
19.862917,-20.645090,5
19.121414,-21.602274,5
23.016489,-15.785181,5
20.178686,-20.199831,5
21.679392,-17.229933,5
27.280937,-9.481400,5
21.797279,-17.874634,5
22.674812,-16.340925,5
26.898829,-10.143365,5
27.185413,-9.498356,5
25.481945,-12.693470,5
19.629934,-21.744627,5
20.611990,-20.446262,5
19.093172,-21.658278,5
26.557419,-10.090182,5
23.439331,-15.105588,5
20.488462,-19.564507,5
24.451160,-13.491169,5
-4.780710,-26.465940,6
-3.178771,-16.945961,6
-5.090096,-28.975924,6
-3.992338,-20.981829,6
-5.605029,-30.149334,6
-4.989859,-26.460453,6
-5.568304,-28.834955,6
-4.277892,-22.190907,6
-5.337040,-25.278368,6
-5.697335,-31.329735,6
-5.247403,-29.331776,6
-5.646636,-28.837914,6
-4.762311,-21.774139,6
-4.611862,-25.776833,6
-6.363196,-33.412628,6
-3.843472,-22.790003,6
-3.026437,-16.239267,6
-3.501938,-16.155527,6
-4.500075,-21.541214,6
-3.052888,-16.854389,6
-4.190340,-22.206442,6
-4.681202,-23.056217,6
-4.174914,-20.318581,6
-6.068111,-31.452053,6
-4.713726,-21.894300,6
-3.082221,-16.850380,6
-6.387507,-33.457878,6
-4.687457,-25.661795,6
-5.181065,-26.135118,6
-6.187436,-31.904114,6
-5.273223,-27.835133,6
-5.975270,-31.066605,6
-3.474900,-17.458014,6
-6.333247,-33.202732,6
-4.595176,-25.349222,6
-4.984599,-25.496216,6
-3.111477,-16.215954,6
-3.637916,-16.446615,6
-4.942894,-24.802671,6
-4.616442,-22.182266,6
-6.203062,-32.714546,6
-4.083339,-23.689013,6
-4.014859,-20.807913,6
-5.210532,-26.859875,6
-5.947656,-30.752930,6
-6.401104,-33.572186,6
-5.634974,-28.978642,6
-4.224784,-21.568331,6
-4.029484,-22.106306,6
-3.673147,-16.629717,6
-4.346650,-23.642984,6
-4.906192,-27.177961,6
-5.670762,-31.516077,6
-3.685048,-16.674967,6
-6.219536,-32.696228,6
-5.655022,-29.129610,6
-5.262385,-25.532532,6
-5.266461,-27.646318,6
-5.282449,-28.702066,6
-5.668101,-30.543715,6
-6.108958,-31.955450,6
-4.038162,-22.623928,6
-4.659687,-23.181034,6
-3.076980,-16.958099,6
-4.009578,-20.386374,6
-5.777226,-31.299818,6
-6.342267,-33.308025,6
-3.650941,-16.637892,6
-4.193538,-21.833630,6
-3.003511,-16.523283,6
-3.423475,-16.078089,6
-5.295937,-26.158827,6
-4.874923,-24.419270,6
-3.979005,-20.247768,6
-5.780472,-30.359493,6
-3.637738,-18.341917,6
-4.697085,-22.482065,6
-5.651464,-29.415646,6
-3.704292,-17.141171,6
-4.886493,-25.612799,6
-3.114765,-16.017895,6
-4.858480,-23.973433,6
-5.078564,-28.936626,6
-4.643713,-23.699055,6
-3.866165,-19.466829,6
-3.522636,-17.844982,6
-5.837254,-31.967678,6
-5.427364,-28.692724,6
-6.483090,-33.968704,6
-4.504413,-21.060646,6
-6.057574,-32.336723,6
-4.186051,-24.852039,6
-6.273439,-32.719284,6
-6.161543,-31.669510,6
-4.454454,-24.308861,6
-3.551268,-17.624022,6
-5.630780,-30.481396,6
-3.487170,-17.580284,6
-3.612381,-18.004675,6
-4.072232,-21.455942,6


==> figs/tsne_presaved_moments.txt <==
x,y,label
-247.107025,50.289230,0
-91.610664,52.635082,1
-31.364416,-78.735291,2
80.236511,-18.499817,3
212.740311,72.178185,4
124.917213,165.586487,5
50.689587,-214.366684,6


==> figs/tsne_presaved_samples.txt <==
x,y,label
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-169.703522,171.754776,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-248.050842,115.702003,0
-102.980064,226.436600,0
-76.010780,213.596588,0
-181.909409,158.700195,0
-245.604507,78.889908,0
-220.987534,-7.524449,0
-202.638092,66.300407,0
-249.868805,3.910785,0
-82.324326,189.170715,0
-233.589249,35.431671,0
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-28.907940,-23.686369,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-136.252457,51.124420,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
-118.782166,108.628677,1
24.082613,-12.185627,1
-73.450821,32.705414,1
-138.793060,130.486359,1
-116.388077,49.506294,1
-128.533966,25.012869,1
-36.674206,17.180031,1
-14.968786,29.015606,1
-10.756508,-22.259954,1
-67.767426,56.236855,1
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-52.711517,-130.145645,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-52.711517,-130.145645,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-52.711517,-130.145645,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-69.931908,-137.721741,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-44.235519,-113.375351,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-52.711517,-130.145645,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-52.711517,-130.145645,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-52.711517,-130.145645,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-34.407993,-126.398933,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
69.339615,-262.668091,2
-143.156326,-193.286484,2
-186.965988,-135.127167,2
57.262505,46.133030,2
-52.711517,-130.145645,2
94.121773,-68.738388,2
-55.433159,-78.960182,2
85.866608,-44.905914,2
-153.457916,-87.922943,2
66.069672,-67.904999,2
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-81.155006,-45.807129,3
-9.986005,110.777069,3
-160.102402,-59.881264,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-81.155006,-45.807129,3
-9.986005,110.777069,3
-160.102402,-59.881264,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-81.155006,-45.807129,3
-9.986005,110.777069,3
-160.102402,-59.881264,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-81.155006,-45.807129,3
-9.986005,110.777069,3
-160.102402,-59.881264,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-81.155006,-45.807129,3
-9.986005,110.777069,3
-160.102402,-59.881264,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-81.155006,-45.807129,3
-9.986005,110.777069,3
-160.102402,-59.881264,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-81.155006,-45.807129,3
-9.986005,110.777069,3
-160.102402,-59.881264,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-94.223221,-58.104984,3
-9.986005,110.777069,3
-160.102402,-59.881264,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-81.155006,-45.807129,3
-9.986005,110.777069,3
-177.378616,-69.114365,3
9.651303,130.411682,3
12.726884,-100.756271,3
-167.105652,-197.199005,3
-195.095444,-106.675385,3
47.994846,69.487785,3
-75.522293,-108.909164,3
-14.718729,138.809479,3
-94.223221,-58.104984,3
-9.986005,110.777069,3
-177.378616,-69.114365,3
9.651303,130.411682,3
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
190.863220,-124.182251,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
236.680267,-37.815968,4
209.269638,-111.741760,4
236.889252,-2.840234,4
197.367310,160.325790,4
209.905716,-59.527107,4
216.514908,100.644348,4
240.319138,26.262306,4
229.625748,128.033661,4
187.461670,-100.035980,4
232.875244,78.702652,4
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
5.232042,256.248932,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
5.232042,256.248932,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
5.232042,256.248932,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
10.697461,275.124390,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
5.232042,256.248932,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
5.232042,256.248932,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
5.232042,256.248932,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
23.660479,264.035675,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
5.232042,256.248932,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
135.366577,35.810184,5
141.758835,6.396250,5
129.728165,70.593048,5
5.232042,256.248932,5
102.255188,149.277710,5
59.187023,233.558258,5
106.918312,175.680832,5
32.112865,225.393021,5
121.998688,97.518913,5
66.180382,208.854141,5
56.414242,-123.525597,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-61.798042,-257.452057,6
133.469315,-152.779282,6
-1.670518,-201.922348,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-61.798042,-257.452057,6
133.469315,-152.779282,6
-5.101210,-222.937088,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-79.238609,-250.358963,6
133.469315,-152.779282,6
-5.101210,-222.937088,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-79.238609,-250.358963,6
133.469315,-152.779282,6
-5.101210,-222.937088,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-61.798042,-257.452057,6
133.469315,-152.779282,6
-5.101210,-222.937088,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-61.798042,-257.452057,6
133.469315,-152.779282,6
-5.101210,-222.937088,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-61.798042,-257.452057,6
133.469315,-152.779282,6
-1.670518,-201.922348,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-61.798042,-257.452057,6
133.469315,-152.779282,6
-5.101210,-222.937088,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-61.798042,-257.452057,6
119.891205,-137.455093,6
-5.101210,-222.937088,6
82.530556,-195.449554,6
-31.553371,-206.232910,6
99.416252,-149.043686,6
26.502548,-215.898560,6
42.103954,-134.498718,6
118.018425,-202.713226,6
-61.987572,-207.589264,6
-61.798042,-257.452057,6
133.469315,-152.779282,6
-5.101210,-222.937088,6
90.179077,-212.940445,6
-31.553371,-206.232910,6
105.316498,-166.720200,6
26.502548,-215.898560,6

